LVPruning: An Effective yet Simple Language-Guided Vision Token Pruning Approach for Multi-modal Large Language Models

Multi-modal Large Language Models (MLLMs) have achieved remarkable success by integrating visual and textual modalities. However, they incur significant computational overhead due to the large number of vision tokens processed, limiting their practicality in resource-constrained environments. We introduce Language-Guided Vision Token Pruning (LVPruning) for MLLMs, an effective yet simple method that significantly reduces the computational burden while preserving model performance. LVPruning employs cross-attention modules to compute the importance of vision tokens based on their interaction with language tokens, determining which to prune. Importantly, LVPruning can be integrated without modifying the original MLLM parameters, which makes LVPruning simple to apply or remove. Our experiments show that LVPruning can effectively reduce up to 90% of vision tokens by the middle layer of LLaVA-1.5, resulting in a 62.1% decrease in inference Tera Floating-Point Operations Per Second (TFLOPs), with an average performance loss of just 0.45% across nine multi-modal benchmarks.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


@incollection{Bengio+chapter2007,
author = {Bengio, Yoshua and LeCun, Yann},
booktitle = {Large Scale Kernel Machines},
publisher = {MIT Press},
title = {Scaling Learning Algorithms Towards {AI}},
year = {2007}
}

@article{Hinton06,
author = {Hinton, Geoffrey E. and Osindero, Simon and Teh, Yee Whye},
journal = {Neural Computation},
pages = {1527--1554},
title = {A Fast Learning Algorithm for Deep Belief Nets},
volume = {18},
year = {2006}
}

@book{goodfellow2016deep,
title={Deep learning},
author={Goodfellow, Ian and Bengio, Yoshua and Courville, Aaron and Bengio, Yoshua},
volume={1},
year={2016},
publisher={MIT Press}
}

@inproceedings{DBLP:conf/icml/RadfordKHRGASAM21,
  author       = {Alec Radford and
                  Jong Wook Kim and
                  Chris Hallacy and
                  Aditya Ramesh and
                  Gabriel Goh and
                  Sandhini Agarwal and
                  Girish Sastry and
                  Amanda Askell and
                  Pamela Mishkin and
                  Jack Clark and
                  Gretchen Krueger and
                  Ilya Sutskever},
  editor       = {Marina Meila and
                  Tong Zhang},
  title        = {Learning Transferable Visual Models From Natural Language Supervision},
  booktitle    = {Proceedings of the 38th International Conference on Machine Learning,
                  {ICML} 2021, 18-24 July 2021, Virtual Event},
  series       = {Proceedings of Machine Learning Research},
  volume       = {139},
  pages        = {8748--8763},
  publisher    = {{PMLR}},
  year         = {2021},
  url          = {http://proceedings.mlr.press/v139/radford21a.html},
  timestamp    = {Wed, 25 Aug 2021 17:11:17 +0200},
  biburl       = {https://dblp.org/rec/conf/icml/RadfordKHRGASAM21.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/icml/0008LSH23,
  author       = {Junnan Li and
                  Dongxu Li and
                  Silvio Savarese and
                  Steven C. H. Hoi},
  title        = {{BLIP-2:} Bootstrapping Language-Image Pre-training with Frozen Image
                  Encoders and Large Language Models},
  booktitle    = {{ICML}},
  series       = {Proceedings of Machine Learning Research},
  volume       = {202},
  pages        = {19730--19742},
  publisher    = {{PMLR}},
  year         = {2023}
}

@inproceedings{DBLP:conf/nips/Dai0LTZW0FH23,
  author       = {Wenliang Dai and
                  Junnan Li and
                  Dongxu Li and
                  Anthony Meng Huat Tiong and
                  Junqi Zhao and
                  Weisheng Wang and
                  Boyang Li and
                  Pascale Fung and
                  Steven C. H. Hoi},
  title        = {InstructBLIP: Towards General-purpose Vision-Language Models with
                  Instruction Tuning},
  booktitle    = {NeurIPS},
  year         = {2023}
}

@inproceedings{DBLP:conf/iclr/Zhu0SLE24,
  author       = {Deyao Zhu and
                  Jun Chen and
                  Xiaoqian Shen and
                  Xiang Li and
                  Mohamed Elhoseiny},
  title        = {MiniGPT-4: Enhancing Vision-Language Understanding with Advanced Large
                  Language Models},
  booktitle    = {{ICLR}},
  publisher    = {OpenReview.net},
  year         = {2024}
}

@misc{Bai_Bai_Yang_Wang_Tan_Wang_Lin_Zhou_Zhou_2023a, title={Qwen-VL: A versatile vision-language model for understanding...}, url={https://openreview.net/forum?id=qrGjFJVl3m}, journal={OpenReview}, author={Bai, Jinze and Bai, Shuai and Yang, Shusheng and Wang, Shijie and Tan, Sinan and Wang, Peng and Lin, Junyang and Zhou, Chang and Zhou, Jingren}, year={2023}, month={Oct}} 


@article{DBLP:journals/corr/abs-2310-03744,
  author       = {Haotian Liu and
                  Chunyuan Li and
                  Yuheng Li and
                  Yong Jae Lee},
  title        = {Improved Baselines with Visual Instruction Tuning},
  journal      = {CoRR},
  volume       = {abs/2310.03744},
  year         = {2023}
}

@inproceedings{DBLP:conf/blackboxnlp/ClarkKLM19,
  author       = {Kevin Clark and
                  Urvashi Khandelwal and
                  Omer Levy and
                  Christopher D. Manning},
  title        = {What Does {BERT} Look at? An Analysis of BERT's Attention},
  booktitle    = {BlackboxNLP@ACL},
  pages        = {276--286},
  publisher    = {Association for Computational Linguistics},
  year         = {2019}
}


@inproceedings{DBLP:conf/emnlp/WangLDCZMZS23,
  author       = {Lean Wang and
                  Lei Li and
                  Damai Dai and
                  Deli Chen and
                  Hao Zhou and
                  Fandong Meng and
                  Jie Zhou and
                  Xu Sun},
  title        = {Label Words are Anchors: An Information Flow Perspective for Understanding
                  In-Context Learning},
  booktitle    = {{EMNLP}},
  pages        = {9840--9855},
  publisher    = {Association for Computational Linguistics},
  year         = {2023}
}

@inproceedings{DBLP:conf/iccv/ChenSXLZCJQL23,
  author       = {Mengzhao Chen and
                  Wenqi Shao and
                  Peng Xu and
                  Mingbao Lin and
                  Kaipeng Zhang and
                  Fei Chao and
                  Rongrong Ji and
                  Yu Qiao and
                  Ping Luo},
  title        = {DiffRate : Differentiable Compression Rate for Efficient Vision Transformers},
  booktitle    = {{ICCV}},
  pages        = {17118--17128},
  publisher    = {{IEEE}},
  year         = {2023}
}

@inproceedings{DBLP:conf/iclr/BolyaFDZFH23,
  author       = {Daniel Bolya and
                  Cheng{-}Yang Fu and
                  Xiaoliang Dai and
                  Peizhao Zhang and
                  Christoph Feichtenhofer and
                  Judy Hoffman},
  title        = {Token Merging: Your ViT But Faster},
  booktitle    = {{ICLR}},
  publisher    = {OpenReview.net},
  year         = {2023}
}

@inproceedings{DBLP:conf/nips/RaoZLLZH21,
  author       = {Yongming Rao and
                  Wenliang Zhao and
                  Benlin Liu and
                  Jiwen Lu and
                  Jie Zhou and
                  Cho{-}Jui Hsieh},
  title        = {DynamicViT: Efficient Vision Transformers with Dynamic Token Sparsification},
  booktitle    = {NeurIPS},
  pages        = {13937--13949},
  year         = {2021}
}

@article{DBLP:journals/corr/HintonVD15,
  author       = {Geoffrey E. Hinton and
                  Oriol Vinyals and
                  Jeffrey Dean},
  title        = {Distilling the Knowledge in a Neural Network},
  journal      = {CoRR},
  volume       = {abs/1503.02531},
  year         = {2015}
}

@article{DBLP:journals/corr/GongLYB14,
  author       = {Yunchao Gong and
                  Liu Liu and
                  Ming Yang and
                  Lubomir D. Bourdev},
  title        = {Compressing Deep Convolutional Networks using Vector Quantization},
  journal      = {CoRR},
  volume       = {abs/1412.6115},
  year         = {2014}
}

@inproceedings{DBLP:conf/cvpr/WangLLLH19,
  author       = {Kuan Wang and
                  Zhijian Liu and
                  Yujun Lin and
                  Ji Lin and
                  Song Han},
  title        = {{HAQ:} Hardware-Aware Automated Quantization With Mixed Precision},
  booktitle    = {{CVPR}},
  pages        = {8612--8620},
  publisher    = {Computer Vision Foundation / {IEEE}},
  year         = {2019}
}

@article{DBLP:journals/corr/abs-2202-07800,
  author       = {Youwei Liang and
                  Chongjian Ge and
                  Zhan Tong and
                  Yibing Song and
                  Jue Wang and
                  Pengtao Xie},
  title        = {Not All Patches are What You Need: Expediting Vision Transformers
                  via Token Reorganizations},
  journal      = {CoRR},
  volume       = {abs/2202.07800},
  year         = {2022}
}

@article{DBLP:journals/corr/abs-1910-01108,
  author       = {Victor Sanh and
                  Lysandre Debut and
                  Julien Chaumond and
                  Thomas Wolf},
  title        = {DistilBERT, a distilled version of {BERT:} smaller, faster, cheaper
                  and lighter},
  journal      = {CoRR},
  volume       = {abs/1910.01108},
  year         = {2019}
}

@inproceedings{DBLP:conf/nips/WangW0B0020,
  author       = {Wenhui Wang and
                  Furu Wei and
                  Li Dong and
                  Hangbo Bao and
                  Nan Yang and
                  Ming Zhou},
  title        = {MiniLM: Deep Self-Attention Distillation for Task-Agnostic Compression
                  of Pre-Trained Transformers},
  booktitle    = {NeurIPS},
  year         = {2020}
}

@inproceedings{DBLP:conf/cvpr/GoyalKSBP17,
  author       = {Yash Goyal and
                  Tejas Khot and
                  Douglas Summers{-}Stay and
                  Dhruv Batra and
                  Devi Parikh},
  title        = {Making the {V} in {VQA} Matter: Elevating the Role of Image Understanding
                  in Visual Question Answering},
  booktitle    = {{CVPR}},
  pages        = {6325--6334},
  publisher    = {{IEEE} Computer Society},
  year         = {2017}
}

@inproceedings{DBLP:conf/cvpr/HudsonM19,
  author       = {Drew A. Hudson and
                  Christopher D. Manning},
  title        = {{GQA:} {A} New Dataset for Real-World Visual Reasoning and Compositional
                  Question Answering},
  booktitle    = {{CVPR}},
  pages        = {6700--6709},
  publisher    = {Computer Vision Foundation / {IEEE}},
  year         = {2019}
}

@inproceedings{DBLP:conf/cvpr/Gurari0SGLGLB18,
  author       = {Danna Gurari and
                  Qing Li and
                  Abigale J. Stangl and
                  Anhong Guo and
                  Chi Lin and
                  Kristen Grauman and
                  Jiebo Luo and
                  Jeffrey P. Bigham},
  title        = {VizWiz Grand Challenge: Answering Visual Questions From Blind People},
  booktitle    = {{CVPR}},
  pages        = {3608--3617},
  publisher    = {Computer Vision Foundation / {IEEE} Computer Society},
  year         = {2018}
}

@inproceedings{DBLP:conf/nips/LuMX0CZTCK22,
  author       = {Pan Lu and
                  Swaroop Mishra and
                  Tanglin Xia and
                  Liang Qiu and
                  Kai{-}Wei Chang and
                  Song{-}Chun Zhu and
                  Oyvind Tafjord and
                  Peter Clark and
                  Ashwin Kalyan},
  title        = {Learn to Explain: Multimodal Reasoning via Thought Chains for Science
                  Question Answering},
  booktitle    = {NeurIPS},
  year         = {2022}
}

@inproceedings{DBLP:conf/cvpr/SinghNSJCBPR19,
  author       = {Amanpreet Singh and
                  Vivek Natarajan and
                  Meet Shah and
                  Yu Jiang and
                  Xinlei Chen and
                  Dhruv Batra and
                  Devi Parikh and
                  Marcus Rohrbach},
  title        = {Towards {VQA} Models That Can Read},
  booktitle    = {{CVPR}},
  pages        = {8317--8326},
  publisher    = {Computer Vision Foundation / {IEEE}},
  year         = {2019}
}

@inproceedings{DBLP:conf/emnlp/LiDZWZW23,
  author       = {Yifan Li and
                  Yifan Du and
                  Kun Zhou and
                  Jinpeng Wang and
                  Wayne Xin Zhao and
                  Ji{-}Rong Wen},
  title        = {Evaluating Object Hallucination in Large Vision-Language Models},
  booktitle    = {{EMNLP}},
  pages        = {292--305},
  publisher    = {Association for Computational Linguistics},
  year         = {2023}
}

@article{DBLP:journals/corr/abs-2307-06281,
  author       = {Yuan Liu and
                  Haodong Duan and
                  Yuanhan Zhang and
                  Bo Li and
                  Songyang Zhang and
                  Wangbo Zhao and
                  Yike Yuan and
                  Jiaqi Wang and
                  Conghui He and
                  Ziwei Liu and
                  Kai Chen and
                  Dahua Lin},
  title        = {MMBench: Is Your Multi-modal Model an All-around Player?},
  journal      = {CoRR},
  volume       = {abs/2307.06281},
  year         = {2023}
}

@inproceedings{DBLP:conf/nips/LiuLWL23a,
  author       = {Haotian Liu and
                  Chunyuan Li and
                  Qingyang Wu and
                  Yong Jae Lee},
  title        = {Visual Instruction Tuning},
  booktitle    = {NeurIPS},
  year         = {2023}
}

@inproceedings{DBLP:conf/icml/YuYLWL0WW24,
  author       = {Weihao Yu and
                  Zhengyuan Yang and
                  Linjie Li and
                  Jianfeng Wang and
                  Kevin Lin and
                  Zicheng Liu and
                  Xinchao Wang and
                  Lijuan Wang},
  title        = {MM-Vet: Evaluating Large Multimodal Models for Integrated Capabilities},
  booktitle    = {{ICML}},
  publisher    = {OpenReview.net},
  year         = {2024}
}

@inproceedings{DBLP:conf/nips/VaswaniSPUJGKP17,
  author       = {Ashish Vaswani and
                  Noam Shazeer and
                  Niki Parmar and
                  Jakob Uszkoreit and
                  Llion Jones and
                  Aidan N. Gomez and
                  Lukasz Kaiser and
                  Illia Polosukhin},
  editor       = {Isabelle Guyon and
                  Ulrike von Luxburg and
                  Samy Bengio and
                  Hanna M. Wallach and
                  Rob Fergus and
                  S. V. N. Vishwanathan and
                  Roman Garnett},
  title        = {Attention is All you Need},
  booktitle    = {Advances in Neural Information Processing Systems 30: Annual Conference
                  on Neural Information Processing Systems 2017, December 4-9, 2017,
                  Long Beach, CA, {USA}},
  pages        = {5998--6008},
  year         = {2017},
  url          = {https://proceedings.neurips.cc/paper/2017/hash/3f5ee243547dee91fbd053c1c4a845aa-Abstract.html},
  timestamp    = {Thu, 21 Jan 2021 15:15:21 +0100},
  biburl       = {https://dblp.org/rec/conf/nips/VaswaniSPUJGKP17.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/abs-2307-09288,
  author       = {Hugo Touvron and
                  Louis Martin and
                  Kevin Stone and
                  Peter Albert and
                  Amjad Almahairi and
                  Yasmine Babaei and
                  Nikolay Bashlykov and
                  Soumya Batra and
                  Prajjwal Bhargava and
                  Shruti Bhosale and
                  Dan Bikel and
                  Lukas Blecher and
                  Cristian Canton{-}Ferrer and
                  Moya Chen and
                  Guillem Cucurull and
                  David Esiobu and
                  Jude Fernandes and
                  Jeremy Fu and
                  Wenyin Fu and
                  Brian Fuller and
                  Cynthia Gao and
                  Vedanuj Goswami and
                  Naman Goyal and
                  Anthony Hartshorn and
                  Saghar Hosseini and
                  Rui Hou and
                  Hakan Inan and
                  Marcin Kardas and
                  Viktor Kerkez and
                  Madian Khabsa and
                  Isabel Kloumann and
                  Artem Korenev and
                  Punit Singh Koura and
                  Marie{-}Anne Lachaux and
                  Thibaut Lavril and
                  Jenya Lee and
                  Diana Liskovich and
                  Yinghai Lu and
                  Yuning Mao and
                  Xavier Martinet and
                  Todor Mihaylov and
                  Pushkar Mishra and
                  Igor Molybog and
                  Yixin Nie and
                  Andrew Poulton and
                  Jeremy Reizenstein and
                  Rashi Rungta and
                  Kalyan Saladi and
                  Alan Schelten and
                  Ruan Silva and
                  Eric Michael Smith and
                  Ranjan Subramanian and
                  Xiaoqing Ellen Tan and
                  Binh Tang and
                  Ross Taylor and
                  Adina Williams and
                  Jian Xiang Kuan and
                  Puxin Xu and
                  Zheng Yan and
                  Iliyan Zarov and
                  Yuchen Zhang and
                  Angela Fan and
                  Melanie Kambadur and
                  Sharan Narang and
                  Aur{\'{e}}lien Rodriguez and
                  Robert Stojnic and
                  Sergey Edunov and
                  Thomas Scialom},
  title        = {Llama 2: Open Foundation and Fine-Tuned Chat Models},
  journal      = {CoRR},
  volume       = {abs/2307.09288},
  year         = {2023},
  url          = {https://doi.org/10.48550/arXiv.2307.09288},
  doi          = {10.48550/ARXIV.2307.09288},
  eprinttype    = {arXiv},
  eprint       = {2307.09288},
  timestamp    = {Mon, 28 Aug 2023 21:26:22 +0200},
  biburl       = {https://dblp.org/rec/journals/corr/abs-2307-09288.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/nips/LaurenconSTBSLW23,
  author       = {Hugo Lauren{\c{c}}on and
                  Lucile Saulnier and
                  L{\'{e}}o Tronchon and
                  Stas Bekman and
                  Amanpreet Singh and
                  Anton Lozhkov and
                  Thomas Wang and
                  Siddharth Karamcheti and
                  Alexander M. Rush and
                  Douwe Kiela and
                  Matthieu Cord and
                  Victor Sanh},
  title        = {{OBELICS:} An Open Web-Scale Filtered Dataset of Interleaved Image-Text
                  Documents},
  booktitle    = {NeurIPS},
  year         = {2023}
}
